Similarity-based Label Inference Attack against Training and Inference of Split Learning

Split learning is a promising paradigm for privacy-preserving distributed learning. The learning model can be cut into multiple portions to be collaboratively trained at the participants by exchanging only the intermediate results at the cut layer. Understanding the security performance of split learning is critical for many privacy-sensitive applications. This paper shows that the exchanged intermediate results, including the smashed data (i.e., extracted features from the raw data) and gradients during training and inference of split learning, can already reveal the private labels. We mathematically analyze the potential label leakages and propose the cosine and Euclidean similarity measurements for gradients and smashed data, respectively. Then, the two similarity measurements are shown to be unified in Euclidean space. Based on the similarity metric, we design three label inference attacks to efficiently recover the private labels during both the training and inference phases. Experimental results validate that the proposed approaches can achieve close to 100% accuracy of label attacks. The proposed attack can still achieve accurate predictions against various state-of-the-art defense mechanisms, including DP-SGD, label differential privacy, gradient compression, and Marvell.

==> contribution.txt <==
Junlin Liu: Discussing the idea, Theoretical development, Experimental design, Analysis and interpretation of simulation, Writing original draft;
Xinchen Lyu: Discussing the idea, Analysis and interpretation of simulation, Experimental design, Writing original draft, Writing reviewing and revising
Qimei Cui: Discussing the idea, Writing reviewing and revising
Xiaofeng Tao: Discussing the idea, Writing reviewing and revising
